Atomic Data Revisions for Transitions Relevant to Observations of Interstellar, Circumgalactic, and Intergalactic Matter

Measurements of element abundances in galaxies from astrophysical spectroscopy depend sensitively on the atomic data used. With the goal of making the latest atomic data accessible to the community, we present a compilation of selected atomic data for resonant absorption lines at wavelengths longward of 911.753 {\AA} (the \ion{H}{1} Lyman limit), for key heavy elements (heavier than atomic number 5) of astrophysical interest. In particular, we focus on the transitions of those ions that have been observed in the Milky Way interstellar medium (ISM), the circumgalactic medium (CGM) of the Milky Way and/or other galaxies, and the intergalactic medium (IGM). We provide wavelengths, oscillator strengths, associated accuracy grades, and references to the oscillator strength determinations. We also attempt to compare and assess the recent oscillator strength determinations. For about 22\% of the lines that have updated oscillator strength values, the differences between the former values and the updated ones are $\gtrsim$~0.1 dex. Our compilation will be a useful resource for absorption line studies of the ISM, as well as studies of the CGM and IGM traced by sight lines to quasars and gamma-ray bursts. Studies (including those enabled by future generations of extremely large telescopes) of absorption by galaxies against the light of background galaxies will also benefit from our compilation.

==> datafile1.txt <==
Title: Atomic Data Revisions for Transitions Relevant to Observations of 
      Interstellar, Circumgalactic, and Intergalactic Matter  
Authors: Cashman F.H., Kulkarni V.P., Kisielius R., Ferland G.J., Bogdanovich P.
Table: Line identifications, observed wavelengths, Ritz wavelengths, absorption
      oscillator strengths and their accuracy grade for key transitions
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---   Z           Atomic number
   4-  9 A6     ---   Ion         Ion
  11- 38 A28    ---   LowerLevel  Lower LSJ level
  40- 77 A38    ---   UpperLevel  Upper LSJ level
  79- 89 F11.6  0.1nm Wavevac     ? Observed vacuum wavelength in Angstroms
  91- 98 F8.3   0.1nm WaveRitz    Ritz wavelength in Angstroms
 100-101 I2     ---   glow        Statistical weight of lower level 
 103-104 I2     ---   gupp        Statistical weight of upper level 
 106-113 E8.2   ---   f           Oscillator strength 
 115-120 F6.3   [-]   log(gf)     Log weighted oscillator strength 
 122-124 A3     ---   Grade       Accuracy grade of oscillator strength (1)
 126-130 A5     ---   Source      Source of oscillator strength; see Table 2
--------------------------------------------------------------------------------
Note (1): An estimated accuracy is listed for each oscillator strength 
         where available, indicated by a code letter as given below:
         AAA less than or equal to 0.3%; AA less than or equal to 1%; 
         A+ less than or equal to 2%; A less than or equal to 3%;
         B+ less than or equal to 7%; B less than or equal to 10%;
         C+ less than or equal to 18%; C less than or equal to 25%;
         D+ less than or equal to 40%; D less than or equal to 50%;
         E greater than 50%.
--------------------------------------------------------------------------------
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p3s ^3^P^o^_1_                   1656.928    1656.929  1  3 1.43E-01 -0.845 A   FF06     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s2p^3^ ^3^D^o^_1_                     1560.310    1560.309  1  3 7.16E-02 -1.145 A   FF06     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s2p^3^ ^3^P^o^_1_                                 1328.834  1  3 5.80E-02 -1.236 B   FF06     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p4s ^3^P^o^_1_                               1280.135  1  3 2.61E-02 -1.583 B+  FF06     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p3d ^3^D^o^_1_                   1277.245    1277.245  1  3 9.22E-02 -1.035 A   FF06     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p4s ^1^P^o^_1_                               1276.483  1  3 3.69E-03 -2.433 C+  FF06     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p3d ^3^P^o^_1_                               1260.735  1  3 4.07E-02 -1.390 B   FF06     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p5s ^3^P^o^_1_                               1193.995  1  3 1.25E-02 -1.903     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p4d ^3^D^o^_1_                   1193.031    1193.031  1  3 4.09E-02 -1.388 B+  ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p5s ^1^P^o^_1_                               1192.218  1  3 1.37E-03 -2.863     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p4d ^3^P^o^_1_                               1188.833  1  3 1.24E-02 -1.907     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p6s ^3^P^o^_1_                               1158.324  1  3 6.56E-03 -2.183     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p5d ^3^D^o^_1_                   1157.910    1157.910  1  3 2.12E-02 -1.674     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p5d ^3^P^o^_1_                               1155.809  1  3 4.93E-03 -2.307     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p7s ^3^P^o^_1_                               1140.010  1  3 3.57E-03 -2.447     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p6d ^3^D^o^_1_                               1139.792  1  3 1.23E-02 -1.910     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p6d ^3^P^o^_1_                               1138.383  1  3 2.41E-03 -2.618     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p8s ^3^P^o^_1_                               1129.317  1  3 1.99E-03 -2.701     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p7d ^3^D^o^_1_                               1129.196  1  3 7.72E-03 -2.112     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p7d ^1^P^o^_1_                               1128.171  1  3 1.05E-03 -2.979     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p7d ^3^P^o^_1_                               1128.075  1  3 1.36E-03 -2.866     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p9s ^3^P^o^_1_                               1122.518  1  3 1.15E-03 -2.939     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p8d ^3^D^o^_1_                               1122.438  1  3 5.12E-03 -2.291     ZF02     
 6 C I    2s^2^2p^2^ ^3^P_0_           2s^2^2p9d ^3^D^o^_1_                               1117.865  1  3 3.55E-03 -2.450     ZF02     
 6 C II   2s^2^2p ^2^P^o^_1/2_         2s2p^2^ ^2^D_3/2_                      1334.532    1334.532  2  4 1.29E-01 -0.589     FFT04    
 6 C II   2s^2^2p ^2^P^o^_1/2_         2s2p^2^ ^2^S_1/2_                      1036.337    1036.337  2  2 1.19E-01 -0.624     FFT04    
 6 C III  1s^2^2s^2^ ^1^S_0_           1s^2^2s2p ^1^P^o^_1_                    977.03      977.020  1  3 7.58E-01 -0.121     FFT04    
 6 C IV   1s^2^2s ^2^S_1/2_            1s^2^2p ^2^P^o^_1/2_                   1550.774    1550.772  2  2 9.48E-02 -0.722 A   YTD98    
 6 C IV   1s^2^2s ^2^S_1/2_            1s^2^2p ^2^P^o^_3/2_                   1548.202    1548.187  2  4 1.90E-01 -0.420 A   YTD98    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3s ^4^P_1/2_           1200.710    1200.710  4  2 4.32E-02 -0.762 A   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3s ^4^P_3/2_           1200.223    1200.223  4  4 8.69E-02 -0.459 A   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3s ^4^P_5/2_           1199.550    1199.550  4  6 1.32E-01 -0.278 A   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s2p^4^ ^4^P_5/2_                      1134.980    1134.980  4  6 4.16E-02 -0.779 B   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s2p^4^ ^4^P_3/2_                      1134.415    1134.415  4  4 2.87E-02 -0.941 B   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s2p^4^ ^4^P_1/2_                      1134.165    1134.165  4  2 1.46E-02 -1.234 B   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)4s ^4^P_1/2_            965.041     965.041  4  2 3.86E-03 -1.812 A   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)4s ^4^P_3/2_            964.626     964.626  4  4 7.90E-03 -1.500 A   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)4s ^4^P_5/2_            963.990     963.990  4  6 1.24E-02 -1.304 A   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3d ^2^F_5/2_                        954.104  4  6 4.00E-03 -1.796 B+  FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3d ^4^P_5/2_            953.970     953.970  4  6 3.31E-02 -0.879 B   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3d ^4^P_3/2_            953.655     953.655  4  4 2.47E-02 -1.005 B   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3d ^4^P_1/2_            953.415     953.415  4  2 1.29E-02 -1.286 B   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3d ^4^D_3/2_                        952.415  4  4 1.97E-03 -2.103 B   FFT04    
 7 N I    2s^2^2p^3^ ^4^S^o^_3/2_      2s^2^2p^2^(^3^P)3d ^4^D_5/2_                        952.303  4  6 2.29E-03 -2.039 B   FFT04    
 7 N II   2s^2^2p^2^ ^3^P_0_           2s2p^3^ ^3^D^o^_1_                     1083.990    1083.990  1  3 1.11E-01 -0.956 A   FFT04    
 7 N II   2s^2^2p^2^ ^3^P_0_           2s2p^3^ ^3^P^o^_1_                      915.612     915.612  1  3 1.59E-01 -0.798 A   FFT04    
 7 N III  2s^2^2p ^2^P^o^_1/2_         2s2p^2^ ^2^D_3/2_                       989.790     989.799  2  4 1.23E-01 -0.609 B   FFT04    
 7 N V    1s^2^2s ^2^S_1/2_            1s^2^2p ^2^P^o^_1/2_                   1242.804    1242.804  2  2 7.77E-02 -0.809 A   PSS88    
 7 N V    1s^2^2s ^2^S_1/2_            1s^2^2p ^2^P^o^_3/2_                   1238.821    1238.821  2  4 1.56E-01 -0.505 A   PSS88    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)3s ^3^S^o^_1_          1302.168    1302.168  5  3 4.80E-02 -0.620     FFT04    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)4s ^3^S^o^_1_          1039.230    1039.230  5  3 9.07E-03 -1.343     FFT04    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)3d ^3^D^o^_2_          1025.762    1025.763  5  5 2.91E-03 -1.837     FFT04    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)3d ^3^D^o^_3_          1025.762    1025.762  5  7 1.63E-02 -1.088     FFT04    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^2^D)3s ^3^D^o^_3_           988.773     988.773  5  7 4.64E-02 -0.635 B   HBG91    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^2^D)3s ^3^D^o^_2_                       988.655  5  5 8.46E-03 -1.374 B   HBG91    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)5s ^3^S^o^_1_           976.448     976.448  5  3 3.31E-03 -1.781 C+  BZ91     
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)4d ^3^D^o^_3_           971.738     971.738  5  7 1.16E-02 -1.237 C+  HBG91    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)4d ^3^D^o^_2_           971.738     971.738  5  5 2.07E-03 -1.986 C+  HBG91    
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)6s ^3^S^o^_1_                       950.885  5  3 1.58E-03 -2.103 C   BZ91     
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)5d ^3^D^o^_3_           948.686     948.686  5  7 5.31E-03 -1.576 C+  BZ91     
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)6d ^3^D^o^_3_                       936.629  5  7 3.06E-03 -1.816 C+  BZ91     
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)7d ^3^D^o^_3_                       929.517  5  7 1.92E-03 -2.017 C   BZ91     
 8 O I    2s^2^2p^4^ ^3^P_2_           2s^2^2p^3^(^4^S)8d ^3^D^o^_3_                       924.950  5  7 1.30E-03 -2.188 C   BZ91     
 8 O VI   1s^2^2s ^2^S_1/2_            1s^2^2p ^2^P^o^_1/2_                               1037.613  2  2 6.60E-02 -0.879 A   PSS88    
 8 O VI   1s^2^2s ^2^S_1/2_            1s^2^2p ^2^P^o^_3/2_                               1031.912  2  4 1.33E-01 -0.576 A   PSS88    
11 Na I   2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_1/2_                   5897.558147 5897.558  2  2 3.24E-01 -0.188 AA  FFT06    
11 Na I   2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_3/2_                   5891.583264 5891.583  2  4 6.50E-01  0.114 AA  FFT06    
11 Na I   2p^6^3s ^2^S_1/2_            2p^6^4p ^2^P^o^_1/2_                   3303.930    3303.930  2  2 4.32E-03 -2.063 B+  FFT06    
11 Na I   2p^6^3s ^2^S_1/2_            2p^6^4p ^2^P^o^_3/2_                   3303.320    3303.319  2  4 8.80E-03 -1.754 A   FFT06     
11 Na I   2p^6^3s ^2^S_1/2_            2p^6^5p ^2^P^o^_3/2_                   2853.649    2853.649  2  4 1.28E-03 -2.592 B+  FF02    
12 Mg I   2p^6^3s^2^ ^1^S_0_           2p^6^3s3p ^1^P^o^_1_                   2852.965    2852.964  1  3 1.71E+00  0.233 A   FFT06    
12 Mg I   2p^6^3s^2^ ^1^S_0_           2p^6^3s4p ^1^P^o^_1_                   2026.477    2026.477  1  3 1.13E-01 -0.947 B+  FFT06    
12 Mg I   2p^6^3s^2^ ^1^S_0_           2p^6^3s5p ^1^P^o^_1_                   1827.934    1827.935  1  3 2.60E-02 -1.585 B   ZBG09    
12 Mg I   2p^6^3s^2^ ^1^S_0_           2p^6^3s6p ^1^P^o^_1_                   1747.794    1747.794  1  3 9.10E-03 -2.041 C+  CT90     
12 Mg I   2p^6^3s^2^ ^1^S_0_           2p^6^3s7p ^1^P^o^_1_                   1707.061    1707.061  1  3 4.30E-03 -2.367 D+  CT90     
12 Mg I   2p^6^3s^2^ ^1^S_0_           2p^6^3s8p ^1^P^o^_1_                   1683.412    1683.412  1  3 2.40E-03 -2.620 D+  CT90     
12 Mg II  2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_1/2_                   2803.530    2803.531  2  2 3.06E-01 -0.214 A+  FFT06    
12 Mg II  2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_3/2_                   2796.352    2796.352  2  4 6.13E-01  0.089 A+  FFT06    
12 Mg II  2p^6^3s ^2^S_1/2_            2p^6^5p ^2^P^o^_3/2_                   1025.962    1025.968  2  4 1.08E-03 -2.666 B   SMK98    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^4s ^2^S_1/2_                      3945.1222   3945.122  2  2 1.16E-01 -0.636 B+  FFT06    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^3d ^2^D_3/2_                      3083.0481   3083.046  2  4 1.65E-01 -0.482 B+  FFT06    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^5s ^2^S_1/2_                      2653.274    2653.265  2  2 1.50E-02 -1.523 B   VBF02    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^nd y ^2^D_3/2_                    2568.754    2568.752  2  4 3.80E-02 -1.119 B   DVD90    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^6s ^2^S_1/2_                      2372.794    2372.794  2  2 4.86E-03 -2.012 C   MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^4d ^2^D_3/2_                      2367.775    2367.775  2  4 1.28E-01 -0.592 C+  MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^5d ^2^D_3/2_                      2264.162    2264.165  2  4 1.05E-01 -0.678 B   DVD90    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^7s ^2^S_1/2_                      2258.698    2258.706  2  2 2.88E-03 -2.239 C   MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^6d ^2^D_3/2_                      2205.348    2205.355  2  4 6.37E-02 -0.895 C+  MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^8s ^2^S_1/2_                      2199.837    2199.869  2  2 1.27E-03 -2.595 C   MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^7d ^2^D_3/2_                      2169.485    2169.507  2  4 4.18E-02 -1.078 C   MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^8d ^2^D_3/2_                      2146.231    2146.230  2  4 2.85E-02 -1.244 C   MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^9d ^2^D_3/2_                      2130.335    2130.335  2  4 2.07E-02 -1.383 C   MEL95    
13 Al I   3s^2^3p ^2^P^o^_1/2_         3s^2^10d ^2^D_3/2_                     2118.982    2118.986  2  4 1.39E-02 -1.557 C   MEL95    
13 Al II  2p^6^3s^2^ ^1^S_0_           3s3p ^1^P^o^_1_                        1670.7867   1670.787  1  3 1.74E+00  0.241 A+  FFT06    
13 Al III 2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_1/2_                   1862.7895   1862.790  2  2 2.79E-01 -0.253 A+  FFT06    
13 Al III 2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_3/2_                   1854.7164   1854.716  2  4 5.61E-01  0.050 A+  FFT06    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p4s ^3^P^o^_1_                   2515.08     2515.073  1  3 2.17E-01 -0.664 B   FFT06    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p4s ^1^P^o^_1_                   2439.51     2439.507  1  3 1.50E-03 -2.824 C   FFT06    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s3p^3^ ^3^D^o^_1_                     2208.67     2208.667  1  3 4.61E-02 -1.336 B   FFT06    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p3d ^3^P^o^_1_                               1977.598  1  3 4.67E-02 -1.330 B   FFT06    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p3d ^1^P^o^_1_                               1873.103  1  3 6.92E-03 -2.160 C   FFT06    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p3d ^3^D^o^_1_                   1845.51     1845.520  1  3 2.58E-01 -0.589 C+  FFT06    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p5s ^3^P^o^_1_                   1841.15     1841.152  1  3 2.29E-02 -1.640 D   SHT87    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p4d ^3^P^o^_1_                               1763.661  1  3 8.13E-03 -2.090 D   SHT87    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p4d ^1^P^o^_1_                   1700.63     1700.636  1  3 3.98E-02 -1.400 D+  SHT87    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p4d ^3^D^o^_1_                   1693.29     1693.293  1  3 8.71E-02 -1.060 D+  SHT87    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3pnd a ^3^P^o^_1_                 1666.37     1666.376  1  3 2.19E-02 -1.660 D   SHT87    
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p5d ^3^D^o^_1_                   1625.71     1625.705  1  3 8.51E-02 -1.070 E   KP08     
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p6d ^3^D^o^_1_                               1589.173  1  3 5.04E-02 -1.298 E   KP08     
14 Si I   3s^2^3p^2^ ^3^P_0_           3s^2^3p7d ^3^D^o^_1_                               1568.617  1  3 3.18E-02 -1.498 E   NP93     
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^D_3/2_                      1808.00     1808.013  2  4 2.45E-03 -2.310 C+  BQP09    
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s^2^4s ^2^S_1/2_                      1526.72     1526.707  2  2 1.44E-01 -0.540 B   BQP09    
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^S_1/2_                      1304.37     1304.370  2  2 9.10E-02 -0.740 B   BQP09    
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s^2^3d ^2^D_3/2_                      1260.42     1260.422  2  4 1.20E+00  0.380 B+  BQP09    
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^P_1/2_                      1193.28     1193.290  2  2 5.44E-01  0.037 B+  BQP09    
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^P_3/2_                      1190.42     1190.416  2  4 2.56E-01 -0.290 B   BQP09    
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s^2^5s ^2^S_1/2_                      1020.70     1020.699  2  2 1.39E-02 -1.556 D   CM00     
14 Si II  3s^2^3p ^2^P^o^_1/2_         3s^2^4d ^2^D_3/2_                       989.87      989.873  2  4 2.00E-01 -0.398 C+  CS74     
14 Si III 2p^6^3s^2^ ^1^S_0_           3s3p ^1^P^o^_1_                        1206.51     1206.500  1  3 1.61E+00  0.206 A   FFT06    
14 Si IV  2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_1/2_                   1402.77     1402.770  2  2 2.54E-01 -0.293 A+  FFT06    
14 Si IV  2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_3/2_                   1393.76     1393.755  2  4 5.13E-01  0.011 A+  FFT06    
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)4s ^4^P_1/2_           1787.656    1787.648  4  2 4.93E-02 -0.705 B   FFT06    
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)4s ^4^P_3/2_           1782.838    1782.829  4  4 9.90E-02 -0.402 B   FFT06    
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)4s ^4^P_5/2_           1774.951    1774.949  4  6 1.50E-01 -0.223 B   FFT06    
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s3p^4^ ^4^P_5/2_                      1679.695    1679.697  4  6 5.36E-02 -0.669 D   F86      
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s3p^4^ ^4^P_3/2_                      1674.591    1674.595  4  4 3.25E-02 -0.886 D   F86      
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s3p^4^ ^4^P_1/2_                      1671.680    1671.671  4  2 1.56E-02 -1.205 D   F86      
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)3d ^4^P_5/2_                       1381.476  4  6 3.16E-01  0.102     F86      
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)3d ^4^P_3/2_                       1379.428  4  4 2.19E-01 -0.057     F86      
15 P I    3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)3d ^4^P_1/2_                       1377.073  4  2 1.10E-01 -0.357     F86      
15 P II   3s^2^3p^2^ ^3^P_0_           3s3p^3^ ^3^D^o^_1_                     1532.51     1532.533  1  3 7.01E-03 -2.155     FFT06    
15 P II   3s^2^3p^2^ ^3^P_0_           3s3p^3^ ^3^P^o^_1_                     1301.87     1301.874  1  3 2.11E-02 -1.676     FFT06    
15 P II   3s^2^3p^2^ ^3^P_0_           3s^2^3p4s ^3^P^o^_1_                               1152.818  1  3 2.53E-01 -0.596     FFT06    
15 P II   3s^2^3p^2^ ^3^P_0_           3s^2^3p4s ^1^P^o^_1_                               1124.945  1  3 2.28E-03 -2.643     FFT06    
15 P II   3s^2^3p^2^ ^3^P_0_           3s^2^3p3d ^1^P^o^_1_                                972.779  1  3 5.20E-02 -1.284     FFT06    
15 P II   3s^2^3p^2^ ^3^P_0_           3s^2^3p3d ^3^P^o^_1_                                963.801  1  3 1.27E-02 -1.895     FFT06    
15 P II   3s^2^3p^2^ ^3^P_0_           3s^2^3p3d ^3^D^o^_1_                                961.041  1  3 1.86E+00  0.270     FFT06    
15 P III  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^D_3/2_                      1334.808    1334.813  2  4 3.20E-02 -1.193     FFT06    
15 P III  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^S_1/2_                                   998.000  2  2 1.33E-01 -0.574     FFT06    
15 P III  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^P_1/2_                                   917.118  2  2 5.28E-01  0.024     FFT06    
15 P III  3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^P_3/2_                                   913.968  2  4 2.87E-01 -0.241     FFT06    
15 P IV   2p^6^3s^2^ ^1^S_0_           3s3p ^1^P^o^_1_                         950.655     950.657  1  3 1.47E+00  0.168 B   FFT06    
15 P V    2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_1/2_                   1128.01     1128.008  2  2 2.33E-01 -0.332 C   FFT06    
15 P V    2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_3/2_                   1117.98     1117.977  2  4 4.71E-01 -0.026 C   FFT06    
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)4s ^3^S^o^_1_          1807.3108   1807.311  5  3 8.55E-02 -0.369 C+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)4s ^3^D^o_1            1474.5715   1474.571  5  3 9.91E-04 -2.305 D+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)4s ^3^D^o^_2_          1474.3800   1474.379  5  5 1.26E-02 -1.201 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)4s ^3^D^o^_3_          1473.9948   1473.994  5  7 5.33E-02 -0.574 C+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)3d ^5^D^o^_3_                      1472.971  5  7 1.13E-02 -1.248 D+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)3d ^3^D^o^_1_          1425.2190   1425.219  5  3 1.17E-03 -2.233 D+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)3d ^3^D^o^_2_                      1425.188  5  5 1.73E-02 -1.063 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)3d ^3^D^o^_3_          1425.0301   1425.030  5  7 8.95E-02 -0.349 C+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)5s ^3^S^o^_1_          1401.5136   1401.514  5  3 1.51E-02 -1.122 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)4d ^3^D^o^_2_          1316.6183   1316.615  5  5 1.07E-02 -1.272 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)4d ^3^D^o^_3_          1316.5423   1316.543  5  7 5.84E-02 -0.535 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)6s ^3^S^o^_1_          1303.4295   1303.430  5  3 5.85E-03 -1.534 D+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^P)4s ^3^P^o^_1_          1296.1738   1296.174  5  3 2.59E-02 -0.888 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^P)4s ^3^P^o^_2_          1295.6526   1295.653  5  5 7.74E-02 -0.412 C+  DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)5d ^3^D^o^_2_          1270.7821   1270.787  5  5 1.62E-03 -2.092 D+  BGF98    
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)5d ^3^D^o^_3_          1270.7821   1270.780  5  7 8.61E-03 -1.366 C   BGF98    
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)7s ^3^S^o^_1_          1262.8596   1262.860  5  3 2.12E-03 -1.975 D+  BGF98    
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)6d ^3^D^o^_3_          1247.1600   1247.160  5  7 4.43E-03 -1.655 D+  BGF98    
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^4^S)8s ^3^S^o^_1_          1241.9050   1241.905  5  3 1.69E-03 -2.073 D+  BGF98    
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)3d ^3^D^o^_2_                      1191.895  5  5 1.31E-02 -1.184 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)3d ^3^D^o^_3_                      1191.895  5  7 8.02E-02 -0.397 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)3d ^3^S^o^_1_                      1170.549  5  3 9.33E-03 -1.331 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)5s ^3^D^o^_3_                      1167.134  5  7 1.60E-02 -1.097 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)5s ^3^D^o^_2_                      1167.134  5  5 3.44E-03 -1.764 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)3d ^3^P^o^_1_                      1156.276  5  3 4.58E-03 -1.640 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)3d ^3^P^o^_2_                      1156.026  5  5 9.13E-03 -1.341 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)4d ^3^D^o^_3_                      1103.753  5  7 4.73E-03 -1.626 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)4d ^3^S^o^_1_                      1096.611  5  3 3.42E-02 -0.767 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)6s ^3^D^o^_3_                      1094.331  5  7 4.53E-03 -1.645 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)4d ^3^P^o^_1_                      1093.063  5  3 4.16E-03 -1.682 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^D)4d ^3^P^o^_2_                      1092.669  5  5 1.54E-02 -1.114 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^P)3d ^3^D^o^_3_                      1061.797  5  7 5.54E-03 -1.558 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^P)3d ^3^P^o^_2_                      1059.535  5  5 3.67E-02 -0.736 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^P)3d ^3^P^o^_1_                      1059.535  5  3 1.46E-02 -1.137 C   DH08     
16 S I    3s^2^3p^4^ ^3^P_2_           3s^2^3p^3^(^2^P)5s ^3^P^o^_1_                      1050.332  5  3 4.39E-03 -1.659 C   DH08     
16 S II   3s^2^3p^3^ ^4^S^o^_3/2_      3s3p^4^ ^4^P_5/2_                      1259.518    1259.519  4  6 1.57E-02 -1.203     KKF14    
16 S II   3s^2^3p^3^ ^4^S^o^_3/2_      3s3p^4^ ^4^P_3/2_                      1253.805    1253.811  4  4 1.04E-02 -1.383     KKF14    
16 S II   3s^2^3p^3^ ^4^S^o^_3/2_      3s3p^4^ ^4^P_1/2_                      1250.578    1250.584  4  2 5.15E-03 -1.686     KKF14    
16 S II   3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)4s ^4^P_1/2_            912.735     912.736  4  2 6.95E-02 -0.556     KKF14    
16 S II   3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)4s ^4^P_3/2_                        910.484  4  4 1.40E-01 -0.252     KKF14    
16 S II   3s^2^3p^3^ ^4^S^o^_3/2_      3s^2^3p^2^(^3^P)4s ^4^P_5/2_                        906.885  4  6 2.12E-01 -0.071     KKF14    
16 S III  3s^2^3p^2^ ^3^P_0_           3s3p^3^ ^3^D^o^_1_                     1190.206    1190.203  1  3 2.63E-02 -1.580     FFT06    
16 S III  3s^2^3p^2^ ^3^P_0_           3s3p^3^ ^3^P^o^_1_                     1012.504    1012.495  1  3 4.41E-02 -1.355     FFT06    
16 S IV   3s^2^3p ^2^P^o^_1/2_         3s3p^2^ ^2^D_3/2_                      1062.656    1062.664  2  4 5.25E-02 -0.979     FFT06    
16 S VI   2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_1/2_                    944.525     944.523  2  2 2.15E-01 -0.367 AA  FFT06    
16 S VI   2p^6^3s ^2^S_1/2_            2p^6^3p ^2^P^o^_3/2_                    933.376     933.378  2  4 4.36E-01 -0.060 AA  FFT06    
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)4s ^4^P_3/2_           1379.528    1379.528  4  4 2.69E-03 -1.969 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)4s ^2^P_3/2_           1347.240    1347.240  4  4 1.45E-01 -0.236 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)4s ^2^P_1/2_           1335.726    1335.726  4  2 3.01E-02 -0.919 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^1^D)4s ^2^D_5/2_           1188.774    1188.774  4  6 8.02E-02 -0.494 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^1^D)4s ^2^D_3/2_                       1188.751  4  4 6.31E-03 -1.598 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)3d ^4^F_5/2_                       1101.936  4  6 4.35E-03 -1.760 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)3d ^4^F_3/2_                       1099.523  4  4 1.63E-03 -2.185 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)5s ^4^P_5/2_                       1094.769  4  6 2.23E-03 -2.049 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)3d ^4^P_3/2_                       1092.437  4  4 1.04E-03 -2.380 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)3d ^4^P_5/2_                       1090.982  4  6 1.50E-02 -1.223 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)5s ^2^P_3/2_                       1090.739  4  4 1.07E-02 -1.370 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)3d ^2^F_5/2_                       1088.059  4  6 3.22E-02 -0.890 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)3d ^2^P_3/2_                       1084.667  4  4 6.37E-03 -1.594 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^3^P)5s ^2^P_1/2_                       1079.882  4  2 4.38E-03 -1.756 C+  OH13     
17 Cl I   3s^2^3p^5^ ^2^P^o^_3/2_      3s^2^3p^4^(^1^S)4s ^2^S_1/2_                       1004.678  4  2 4.43E-02 -0.752 C+  OH13     
17 Cl II  3s^2^3p^4^ ^3^P_2_           3s3p^5^ ^3^P^o^_2_                     1071.036    1071.036  5  5 1.42E-02 -1.149 B+  SFB05    
17 Cl II  3s^2^3p^4^ ^3^P_2_           3s3p^5^ ^3^P^o^_1_                     1063.831    1063.831  5  3 4.96E-03 -1.606 B+  SFB05    
17 Cl III 3s^2^3p^3^ ^4^S^o^_3/2_      3s3p4(3P) ^4^P_5/2_                    1015.02     1015.019  4  6 2.85E-02 -0.943 B+  SFB05    
17 Cl III 3s^2^3p^3^ ^4^S^o^_3/2_      3s3p4(3P) ^4^P_3/2_                    1008.78     1008.762  4  4 1.93E-02 -1.112 B+  SFB05    
17 Cl III 3s^2^3p^3^ ^4^S^o^_3/2_      3s3p4(3P) ^4^P_1/2_                    1005.28     1005.275  4  2 9.60E-03 -1.416 B+  SFB05    
17 Cl IV  3s^2^3p^2^ ^3^P_0_           3s3p^3^ ^3^D^o^_1_                      973.21      973.217  1  3 3.94E-02 -1.405 C+  FFT06    
18 Ar I   3s^2^3p^6^ ^1^S_0_           3s^2^3p^5^(^2^P)4s ^3^P^o^_1_          1066.660    1066.660  1  3 5.48E-02 -1.261 C+  FFT06    
18 Ar I   3s^2^3p^6^ ^1^S_0_           3s^2^3p^5^(^2^P)4s ^1^P^o^_1_          1048.220    1048.220  1  3 2.64E-01 -0.578 C+  FFT06    
18 Ar II  3s^2^3p^5^ ^2^P^o^_3/2_      3s3p^6^ ^2^S_1/2_                       919.7810    919.781  4  2 1.03E-02 -1.387 C+  FFT06    
19 K I    3p^6^4s ^2^S_1/2_            3p^6^4p ^2^P^o^_1/2_                   7701.083536 7701.084  2  2 3.33E-01 -0.176 AAA WWW97    
19 K I    3p^6^4s ^2^S_1/2_            3p^6^4p ^2^P^o^_3/2_                   7667.008906 7667.009  2  4 6.70E-01  0.127 AAA WWW97    
19 K I    3p^6^4s ^2^S_1/2_            3p^6^5p ^2^P^o^_1/2_                   4048.351    4048.357  2  2 2.63E-03 -2.279 A   SK85     
19 K I    3p^6^4s ^2^S_1/2_            3p^6^5p ^2^P^o^_3/2_                   4045.279    4045.285  2  4 5.69E-03 -1.944 A   SK85     
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s4p ^1^P^o^_1_                   4227.92     4227.918  1  3 1.74E+00  0.243 AA  ZBR00    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s5p ^1^P^o^_1_                   2722.46     2722.450  1  3 9.12E-04 -3.040 C   PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s6p ^1^P^o^_1_                   2399.29     2399.289  1  3 4.07E-02 -1.390 C+  PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4snp w ^1^P^o^_1_                 2276.16     2276.169  1  3 6.61E-02 -1.180 C+  PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s7p ^1^P^o^_1_                   2201.42     2201.414  1  3 3.24E-02 -1.490 C+  PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s8p ^1^P^o^_1_                   2151.48     2151.472  1  3 1.23E-02 -1.910 C+  PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s9p ^1^P^o^_1_                               2119.346  1  3 5.50E-03 -2.260 C+  PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s10p ^1^P^o^_1_                              2098.103  1  3 3.23E-03 -2.490 C+  PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s11p ^1^P^o^_1_                              2083.442  1  3 2.04E-03 -2.690 C+  PRT76    
20 Ca I   3p^6^4s^2^ ^1^S_0_           3p^6^4s12p ^1^P^o^_1_                              2072.946  1  3 1.38E-03 -2.860 C+  PRT76    
20 Ca II  3p^6^4s ^2^S_1/2_            3p^6^4p ^2^P^o^_1/2_                   3969.59     3969.592  2  2 3.21E-01 -0.192 AA  SS11     
20 Ca II  3p^6^4s ^2^S_1/2_            3p^6^4p ^2^P^o^_3/2_                   3934.77     3934.777  2  4 6.49E-01  0.113 AA  SS11     
20 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^3^P) z ^3^F^o^_2_     5175.181    5175.184  5  5 1.74E-02 -1.060 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^3^P) z ^3^F^o^_3_     5148.911    5148.912  5  7 2.30E-03 -1.940 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^3^P) z ^3^D^o^_1_     5015.585    5015.585  5  3 1.21E-02 -1.220 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^3^P) z ^3^D^o^_2_     4998.487    4998.491  5  5 1.70E-03 -2.070 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^3^P) z ^3^G^o^_3_     4657.772    4657.773  5  7 1.03E-02 -1.290 C+  BLN06    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^P)4s4p(^3^P) z ^5^S^o^_2_     3983.6070   3983.608  5  5 1.10E-02 -1.260 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^1^P) y ^3^F^o^_2_     3982.8878   3982.888  5  5 1.07E-01 -0.270 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^1^P) y ^3^F^o^_3_     3963.9721   3963.972  5  7 1.59E-02 -1.100 C+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^4^F)4p y ^3^D^o^_1_             3949.7884   3949.788  5  3 7.96E-02 -0.400 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^4^F)4p y ^3^D^o^_2_             3930.9867   3930.986  5  5 2.05E-02 -0.990 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^D)4s4p(^3^P) ^3^P^o^_2_       3922.5330   3922.533  5  5 5.90E-03 -1.530 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^D)4s4p(^3^P) ^3^P^o^_1_       3915.8464   3915.843  5  3 1.10E-03 -2.240 C   SK78     
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^4^F)4p y ^3^D^o^_3_             3899.5931   3899.593  5  7 1.26E-03 -2.200 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^P)4s4p(^3^P) ^5^D^o^_2_       3891.0526   3891.053  5  5 1.20E-03 -2.240 C   SK78     
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^D)4s4p(^3^P) x ^3^F^o^_2_     3730.8672   3730.867  5  5 1.05E-01 -0.280 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^D)4s4p(^3^P) x ^3^F^o^_3_     3718.4490   3718.449  5  7 1.29E-02 -1.190 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^D)4s4p(^3^P) x ^3^D^o^_1_     3655.6311   3655.631  5  3 1.10E-02 -1.260 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^D)4s4p(^3^P) x ^3^D^o^_2_     3647.2350   3647.235  5  5 4.80E-03 -1.620 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^D)4s4p(^3^P) x ^3^D^o^_3_     3639.0019   3639.002  5  7 2.00E-03 -2.000 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^1^P) y ^3^G^o^_3_     3636.4987   3636.498  5  7 2.52E-01  0.100 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^1^P) w ^3^D^o^_1_     3371.4026   3371.402  5  3 7.96E-02 -0.400 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^F)4s4p(^1^P) w ^3^D^o^_2_     3359.2362   3359.236  5  5 1.10E-02 -1.260 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^G)4s4p(^3^P) x ^3^G^o^_3_     3342.8349   3342.834  5  7 1.87E-01 -0.030 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^4^F)4p w ^3^G^o^_3_             3187.3724   3187.372  5  7 2.05E-01  0.010 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^4^F)4p w ^3^F^o^_2_             2971.246    2971.250  5  5 9.35E-03 -1.330 B   LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^G)4s4p(^3^P) v ^3^F^o^_2_     2942.8552   2942.851  5  5 1.45E-01 -0.140 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^1^G)4s4p(^3^P) v ^3^F^o^_3_     2934.386    2934.392  5  7 1.87E-02 -1.030 B   LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^2^G)4p v ^3^G^o^_3_             2662.751    2662.757  5  7 1.26E-02 -1.200 C+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d4s^2^4p x ^1^F^o^_3_                 2657.977    2657.979  5  7 4.70E-03 -1.620 C   SK78     
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^P)4s4p(^1^P) u ^3^D^o^_1_     2641.874    2641.882  5  3 1.21E-01 -0.220 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^(^3^P)4s4p(^1^P) u ^3^D^o^_2_     2633.196    2633.201  5  5 2.58E-02 -0.890 B+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^2^G)4p t ^3^F^o^_2_             2600.681    2600.692  5  5 6.93E-02 -0.460 C+  LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^2^G)4p t ^3^F^o^_3_             2594.416    2594.416  5  7 8.34E-03 -1.380 B   LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^2^_2_D)4p s ^3^D^o^_1_          2521.300    2521.300  5  3 2.30E-02 -0.940 B   LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^2^_2_D)4p s ^3^D^o^_2_          2519.783    2519.783  5  5 3.90E-03 -1.710 C   LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^3^(^2^H)4p ^3^G^o^_3_               2428.951    2428.953  5  7 3.64E-03 -1.740 C   LGW13    
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d4s^2^4p s ^3^F^o^_2_                 2419.097    2419.097  5  5 1.10E-02 -1.280 C   SK78     
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^4s(^4^F)5p r ^3^F^o^_2_           2300.566    2300.567  5  5 5.50E-02 -0.560 C   SK78     
22 Ti I   3d^2^4s^2^ a ^3^F_2_         3d^2^4s(^4^F)5p ^3^G^o^_3_             2264.716    2264.719  5  7 2.50E-02 -0.910 D   SK78     
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^F)4p z ^4^G^o^_5/2_           3384.73000  3384.730  4  6 3.96E-01  0.20  B+  LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^F)4p z ^4^F^o^_3/2_           3242.91801  3242.918  4  4 2.56E-01  0.01  B+  LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^F)4p z ^4^F^o^_5/2_           3230.12172  3230.122  4  6 7.38E-02 -0.53  B+  LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^F)4p z ^2^F^o^_5/2_           3204.3570   3204.357  4  6 1.90E-03 -2.12  B+  LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^F)4p z ^2^D^o^_3/2_           3148.94785  3148.948  4  4 1.14E-02 -1.34  C   LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^F)4p z ^4^D^o^_1/2_           3073.86292  3073.863  4  2 1.51E-01 -0.22  B+  LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^F)4p z ^4^D^o^_3/2_           3067.23746  3067.238  4  4 5.73E-02 -0.64  B+  LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^3^(^3^F)4p z ^4^D^o^_5/2_           3058.28186  3058.282  4  6 3.96E-03 -1.80  B+  LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d^2^(^3^P)4p y ^4^D^o^_1/2_           2479.53     2479.525  4  2 1.31E-03 -2.28      LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d(^2^D)4s4p(^3^P) ^4^F^o^_3/2_        1910.95380  1910.954  4  4 7.21E-02 -0.54  A   LHE16    
22 Ti II  3d^2^(^3^F)4s a ^4^F_3/2_    3d(^2^D)4s4p(^3^P) ^4^D^o^_1/2_        1910.61227  1910.612  4  2 1.04E-01 -0.38  A'  LHE16    
22 Ti III 3p^6^3d^2^ ^3^F_2_           3p^6^3d4p ^1^D^o^_2_                   1329.837    1329.819  5  5 1.65E-03 -2.083     RU97     
22 Ti III 3p^6^3d^2^ ^3^F_2_           3p^6^3d4p ^3^D^o^_1_                   1298.659    1298.697  5  3 9.64E-02 -0.317     RU97     
22 Ti III 3p^6^3d^2^ ^3^F_2_           3p^6^3d4p ^3^D^o^_2_                   1295.883    1295.884  5  5 4.18E-02 -0.680     RU97     
22 Ti III 3p^6^3d^2^ ^3^F_2_           3p^6^3d4p ^3^F^o^_2_                   1291.622    1291.625  5  5 2.65E-02 -0.878     RU97     
22 Ti III 3p^6^3d^2^ ^3^F_2_           3p^6^3d4p ^3^D^o^_3_                               1291.582  5  7 2.67E-03 -1.874     RU97     
22 Ti III 3p^6^3d^2^ ^3^F_2_           3p^6^3d4p ^3^F^o^_3_                   1286.228    1286.233  5  7 4.37E-03 -1.661     RU97     
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)4p z ^7^P^o^_2_             4290.9376   4290.924  7  5 6.09E-02 -0.370 B   SLS07    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)4p z ^7^P^o^_3_             4276.0147   4276.000  7  7 8.61E-02 -0.220 B   SLS07    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)4p z ^7^P^o^_4_             4255.5493   4255.534  7  9 1.16E-01 -0.090 B   SLS07    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^4^(^5^D)4s4p(^3^P) y ^7^P^o^_2_     3606.3731   3606.357  7  5 2.11E-01  0.170 B   SLS07    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^4^(^5^D)4s4p(^3^P) y ^7^P^o^_3_     3594.5275   3594.511  7  7 2.92E-01  0.308 B   SLS07    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^4^(^5^D)4s4p(^3^P) y ^7^P^o^_4_     3579.7254   3579.708  7  9 3.76E-01  0.420 B   SLS07    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)5p x ^7^P^o^_2_             2367.5387   2367.539  7  5 4.14E-03 -1.538 C   MFW88    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)5p x ^7^P^o^_3_             2366.6417   2366.642  7  7 4.62E-03 -1.490 C   MFW88    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)5p x ^7^P^o^_4_             2365.45     2365.454  7  9 5.72E-03 -1.398 C   MFW88    
24 Cr I   3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)6p w ^7^P^o^_4_             2095.67     2095.594  7  9 1.02E-03 -2.148 C   MFW88    
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4p z ^6^P^o^_3/2_           2066.16384  2066.164  6  4 5.01E-02 -0.522 B+  NLL06    
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4p z ^6^P^o^_5/2_           2062.23594  2062.236  6  6 8.13E-02 -0.312 B+  NLL06    
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4p z ^6^P^o^_7/2_           2056.25677  2056.257  6  8 1.09E-01 -0.186 B+  NLL06    
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4p z ^4^P^o^_3/2_           2040.57286  2040.573  6  4 1.47E-03 -2.056     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4p z ^6^P^o^_5/2_           2026.27120  2026.271  6  6 1.30E-03 -2.109     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)5p ^4^P^o^_3/2_                         1066.776  6  4 5.21E-03 -1.505     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)5p ^4^P^o^_5/2_                         1064.124  6  6 7.98E-03 -1.320     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)5p ^6^P^o^_7/2_                         1059.732  6  8 1.09E-02 -1.185     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^3^(^4^P)4s4p(^3^P) x ^6^D^o^_7_                 1058.732  6  8 1.69E-03 -1.995     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^4^P^o^_5/2_                          951.273  6  6 1.10E-03 -2.181     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^4f ^6^P^o^_7/2_                                950.810  6  8 2.68E-02 -0.793     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^6^H^o^_7/2_                          950.594  6  8 7.28E-03 -1.360     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^6^G^o^_3/2_                          948.688  6  4 4.84E-03 -1.537     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^6^D^o^_7/2_                          948.586  6  8 3.40E-03 -1.691     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^6^G^o^_5/2_                          948.422  6  6 6.02E-03 -1.442     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^4^D^o^_5/2_                          947.578  6  6 1.04E-03 -2.204     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^6^F^o^_3/2_                          947.174  6  4 1.62E-03 -2.013     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^6^D^o^_5/2_                          947.011  6  6 5.22E-03 -1.504     RU98     
24 Cr II  3p^6^3d^5^ a ^6^S_5/2_       3d^4^(^5^D)4f ^6^G^o^_3/2_                          946.885  6  4 2.97E-03 -1.749     RU98     
24 Cr III 3p^6^3d^4^ ^5^D_0_           3d^3^(^4^F)4p ^5^F^o^_1_                           1040.059  1  3 1.19E-01 -0.925     K16      
24 Cr III 3p^6^3d^4^ ^5^D_0_           3d^3^(^4^F)4p ^5^D^o^_1_                           1033.341  1  3 6.64E-02 -1.178     K16      
24 Cr III 3p^6^3d^4^ ^5^D_0_           3d^3^(^4^F)4p ^3^D^o^_1_                           1030.109  1  3 7.24E-02 -1.140     K16      
24 Cr III 3p^6^3d^4^ ^5^D_0_           3d^3^(^4^P)4p ^5^P^o^_1_                            923.789  1  3 8.41E-02 -1.075     K16      
24 Cr III 3p^6^3d^4^ ^5^D_0_           3d^3^(^4^P)4p ^5^D^o^_1_                            918.579  1  3 6.14E-03 -2.212     K16      
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^6^S)4s4p(^3^P) z ^6^P^o^_3/2_   4035.63     4035.623  6  4 2.41E-02 -0.840 B+  BPN11    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^6^S)4s4p(^3^P) z ^6^P^o^_5/2_   4034.21     4034.202  6  6 3.73E-02 -0.650 B+  BPN11    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^6^S)4s4p(^3^P) z ^6^P^o^_7/2_   4031.90     4031.892  6  8 5.15E-02 -0.510 B+  BPN11    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^6^S)4s4p(^1^P) y ^6^P^o^_3/2_   2801.89     2801.907  6  4 2.90E-01  0.240 C   MFW88    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^6^S)4s4p(^1^P) y ^6^P^o^_5/2_   2799.09     2799.094  6  6 4.19E-01  0.400 C   MFW88    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^6^S)4s4p(^1^P) y ^6^P^o^_7/2_   2795.64     2795.641  6  8 5.65E-01  0.530 C   MFW88    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^6^(^5^D)4p x ^6^P^o^_7/2_                       2222.523  6  8 1.91E-02 -0.940 C+  BXP05    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^6^(^5^D)4p x ^6^P^o^_5/2_                       2214.540  6  6 4.38E-03 -1.580 C+  BXP05    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^6^(^5^D)4p x ^6^P^o^_3/2_                       2209.497  6  4 6.34E-03 -1.420 C+  BXP05    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^4s(^7^S)5p w ^6^P^o^_7/2_                     2110.256  6  8 5.65E-03 -1.470 C+  BXP05    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^4s(^7^S)5p w ^6^P^o^_3/2_                     2092.819  6  4 8.95E-03 -1.270 C+  BXP05    
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^4^P)4s4p(^3^P) v ^6^P^o^_7/2_               2004.490  6  8 3.60E-02 -0.665     K16      
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^4^P)4s4p(^3^P) v ^6^P^o^_5/2_               1999.500  6  6 2.72E-02 -0.788     K16      
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^(^4^P)4s4p(^3^P) v ^6^P^o^_3/2_               1996.047  6  4 1.83E-02 -0.960     K16      
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^4s(^7^S)6p t ^6^P^o^_7/2_                     1877.545  6  8 1.53E-03 -2.037     K16      
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^4s(^5^S)5p s ^6^P^o^_3/2_                     1785.813  6  4 7.16E-03 -1.367     K16      
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^4s(^5^S)5p s ^6^P^o^_5/2_                     1785.453  6  6 1.08E-02 -1.187     K16      
25 Mn I   3d^5^(^6^S)4s^2^ a ^6^S_5/2_ 3d^5^4s(^5^S)5p s ^6^P^o^_7/2_                     1785.312  6  8 1.47E-02 -1.056     K16      
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)4p z ^7^P^o^_2_             2606.45873  2606.459  7  5 1.96E-01  0.137 A+  DHL11    
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)4p z ^7^P^o^_3_             2594.49659  2594.497  7  7 2.79E-01  0.290 A+  DHL11    
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)4p z ^7^P^o^_4_             2576.87524  2576.875  7  9 3.58E-01  0.399 A+  DHL11    
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)4p z ^5^P^o^_3_             2305.712    2305.713  7  7 1.16E-03 -2.090 C+  KG00     
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^4^(^5^D)4s4p(^3^P) y ^7^P^o^_2_     1201.124    1201.115  7  5 8.30E-02 -0.230 C+  TH05     
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^4^(^5^D)4s4p(^3^P) y ^7^P^o^_3_     1199.38     1199.389  7  7 1.16E-01 -0.090 C+  TH05     
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^4^(^5^D)4s4p(^3^P) y ^7^P^o^_4_     1197.17     1197.182  7  9 1.48E-01  0.020 C+  TH05     
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)5p x ^7^P^o^_2_             1164.21     1164.206  7  5 8.30E-03 -1.240 C   TH05     
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)5p x ^7^P^o^_3_             1163.32     1163.323  7  7 1.30E-02 -1.050 C   TH05     
25 Mn II  3d^5^(^6^S)4s a ^7^S_3_      3d^5^(^6^S)5p x ^7^P^o^_4_             1162.02     1162.012  7  9 1.80E-02 -0.900 C   TH05     
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^3^P) z ^5^D^o^_4_     3861.0055   3861.006  9  9 2.17E-02 -0.710 A   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^3^P) z ^5^D^o^_3_     3825.5287   3825.529  9  7 4.83E-03 -1.362 A   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^3^P) z ^5^F^o^_5_     3720.9926   3720.993  9 11 4.11E-02 -0.432 A   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^3^P) z ^5^F^o^_4_     3680.9608   3680.961  9  9 2.80E-03 -1.599 A   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^3^P) z ^5^P^o^_3_     3441.5918   3441.592  9  7 2.36E-02 -0.673 B   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^F)4p y ^5^D^o^_4_             3021.5186   3021.519  9  9 1.04E-01 -0.029 B   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^F)4p y ^5^D^o^_3_             2984.4400   2984.440  9  7 2.90E-02 -0.583 A   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^F)4p y ^5^F^o^_5_             2967.7644   2967.764  9 11 4.38E-02 -0.404 A   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^F)4p y ^5^F^o^_4_             2937.7622   2937.762  9  9 1.81E-02 -0.788 C+  BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^F)4p y ^5^F^o^_3_             2913.0099   2913.010  9  7 2.58E-03 -1.634 D   BIP79    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^F)4p z ^5^G^o^_5_             2875.0155   2875.016  9 11 1.41E-03 -1.897 B   OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^1^P) y ^5^P^o^_3_     2719.8328   2719.833  9  7 1.22E-01  0.042 B+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^1^P) x ^5^D^o^_4_     2523.6082   2523.608  9  9 2.03E-01  0.262 B   OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^1^P) x ^5^D^o^_3-     2501.8857   2501.886  9  7 4.93E-02 -0.353 C+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^5^(^6^S)4s^2^4p y ^7^P^o^_3_        2487.1229   2487.123  9  7 2.22E-03 -1.699 B+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(^1^P) x ^5^F^o^_5_     2484.0204   2484.021  9 11 5.43E-01  0.689 B   OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^5^(^6^S)4s^2^4p y ^7^P^o^_4_        2473.9040   2473.904  9  9 2.52E-03 -1.644 B+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(1P) x ^5^F^o^_4_       2463.3921   2463.392  9  9 5.32E-02 -0.320 C+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^5^D)4s4p(1P) x ^5^F^o^_3_       2448.4508   2448.451  9  7 2.31E-03 -1.683 D+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^3^P)4s4p(3P) w ^5^D^o^_4_       2298.8767   2298.877  9  9 2.45E-02 -0.657 D+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^3^P)4s4p(3P) w ^5^D^o^_3_       2276.7288   2276.729  9  7 7.55E-03 -1.168 D+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^3^F)4s4p(3P) w ^5^F^o^_5_       2260.2096   2260.210  9 11 5.29E-03 -1.322 B+  OWL91    
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^P)4p w ^5^P^o^_3_             2167.4532   2167.453  9  7 1.50E-01  0.130 D+  BH73     
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^7^(^4^P)4p u ^5^D^o^_3_             2139.2666   2139.267  9  7 1.50E-03 -1.870 D+  BH73     
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^(^3^F)4s4p(^3^P) x ^3^F^o^_4_     2132.6900   2132.690  9  9 5.20E-03 -1.330 C+  BH73     
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^4s(^6^D)5p u ^5^F^o^_3_           1937.2683   1937.268  9  7 9.50E-03 -1.070 C+  BH73     
26 Fe I   3d^6^4s^2^ a ^5^D_4_         3d^6^4s(^6^D)5p u ^5^P^o^_3_           1934.5350   1934.535  9  7 1.10E-02 -1.000 C+  BH73     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)4p z ^6^D^o^_9/2_           2600.17210  2600.172 10 10 2.39E-01  0.378 B+  BMW96    
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)4p z ^6^D^o^_7/2_           2586.64935  2586.649 10  8 7.17E-02 -0.144 B+  FW06     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)4p z ^6^F^o^_11/2_          2382.76390  2382.764 10 12 3.20E-01  0.505 B+  BMW96    
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)4p z ^6^F^o^_9/2_           2374.46008  2374.460 10 10 3.13E-02 -0.504 B+  BMW96    
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)4p z ^6^P^o^_7/2_           2344.21273  2344.213 10  8 1.14E-01  0.057 A+  BMW96    
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)4p z ^4^F^o^_9/2_           2260.77905  2260.779 10 10 2.44E-03 -1.610 B   BMW96    
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)4p z ^4^D^o^_7/2_           2249.87517  2249.875 10  8 1.82E-03 -1.740 B   BMW96    
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(a ^3^F)4p y ^3^F^o^_7/2_         1611.197    1611.200 10  8 1.40E-03 -1.860 C   PJS01    
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^6^S)4s4p(3P) y ^6^P^o^_7/2_     1608.45078  1608.451 10  8 5.91E-02 -0.228 A   FW06     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^6^S)4s4p(1P) x ^6^P^o^_7/2_     1260.525    1260.536 10  8 2.00E-02 -0.700 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^G)4s4p(3P) y ^6^F^o^_11/2_    1144.926    1144.939 10 12 8.30E-02 -0.080 B   DH01     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^G)4s4p(3P) y ^6^F^o^_9/2_     1143.220    1143.226 10 10 1.90E-02 -0.720 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^G)4s4p(3P) y ^6^F^o^_7/2_     1142.361    1142.366 10  8 4.00E-03 -1.400 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^P)4s4p(3P) ^6^D^o^_7/2_       1133.662    1133.665 10  8 4.70E-03 -1.330 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)5p ^6^D^o^_9/2_             1127.099    1127.098 10 10 1.10E-03 -1.900 D   RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)5p ^6^D^o^_7/2_             1125.442    1125.448 10  8 1.60E-02 -0.810 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^P)4s4p(^3^P) ^6^P^o^_7/2_     1121.967    1121.975 10  8 2.90E-02 -0.540 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)5p ^6^F^o^_11/2_            1112.046    1112.048 10 12 4.50E-03 -1.350 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)5p ^6^P^o^_7/2_             1096.871    1096.877 10  8 3.30E-02 -0.490 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^D)4s4p(^3^P) ^6^F^o^_9/2_     1083.420    1083.420 10 10 2.80E-03 -1.600 D   RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^D)4s4p(^3^P) ^6^F^o^_11/2_    1081.872    1081.875 10 12 1.30E-02 -0.900 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^D)4s4p(^3^P) ^6^D^o^_7/2_     1063.970    1063.972 10  8 4.70E-03 -1.320 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^D)4s4p(^3^P) ^6^D^o^_9/2_     1063.170    1063.177 10 10 5.50E-02 -0.260 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^G)4s4p(^3^P) w ^4^G^o^_9/2_   1062.150    1062.153 10 10 2.90E-03 -1.500 D   RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^D)4s4p(^3^P) 6P^o^_7/2_       1055.258    1055.262 10  8 6.10E-03 -1.210 D+  RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)6p ^6^D^o^_9/2_              940.193     940.192 10 10 1.44E-02 -0.843     K16      
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^F)4s4p(^3^P) ^6^F^o^_11/2_     937.651     937.651 10 12 7.00E-03 -1.200 E   RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^6^(^5^D)6p ^6^F^o^_11/2_             935.517     935.517 10 12 3.48E-03 -1.458     K16      
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^2^F)4s4p(^3^P) ^4^D^o^_7/2_      926.898     926.897 10  8 3.30E-03 -1.500 D   RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^F)4s4p(^3^P) ^6^D^o^_9/2_      926.204     926.212 10 10 3.30E-02 -0.500 E   RU98     
26 Fe II  3d^6^(^5^D)4s a ^6^D_9/2_    3d^5^(^4^F)4s4p(^3^P) ^6^D^o^_7/2_      923.878     923.878 10  8 2.90E-03 -1.500 D   RU98     
26 Fe III 3p^6^3d^6^ ^5^D_4_           3d^5^(^6^S)4p ^5^P^o^_3_                           1122.524  9  7 6.42E-02 -0.238     DH09     
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^3^P) z ^4^F^o^_9/2_   3527.86     3527.852 10 10 2.57E-02 -0.590 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^3^P) z ^4^F^o^_7/2_               3474.965 10  8 3.98E-03 -1.400 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^3^P) z ^4^G^o^_11/2_  3466.79     3466.779 10 12 2.29E-02 -0.640 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^3^P) z ^4^D^o^_7/2_   3413.61     3413.608 10  8 1.95E-02 -0.710 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^8^(^3^F)4p y ^4^D^o^_7/2_                       3122.317 10  8 2.63E-03 -1.580 B   LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^8^(^3^F)4p y ^4^G^o^_11/2_                      3083.508 10 12 4.57E-03 -1.340 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^8^(^3^F)4p y ^4^F^o^_9/2_           3044.89     3044.883 10 10 2.82E-02 -0.550 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^8^(^3^F)4p y ^4^F^o^_7/2_                       3014.467 10  8 1.45E-03 -1.840 B   LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^8^(^3^F)4p y ^2^G^o^_9/2_           2990.46     2990.456 10 10 5.25E-03 -1.280 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^8^(^3^F)4p y ^4^G^o^_7/2_           2988.03     2988.029 10  8 5.37E-03 -1.270 B   LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^1^P) x ^4^D^o^_7/2_   2522.12     2522.122 10  8 2.19E-01  0.340 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^P)4s4p(^3^P) ^6^P^o^_7/2_                 2436.562 10  8 1.35E-03 -1.870 D   CSS82    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^1^P) x ^4^F^o^_9/2_   2425.67     2425.668 10 10 3.31E-01  0.520 B   LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^1^P) x ^4^G^o^_11/2_  2407.98     2407.983 10 12 5.13E-01  0.710 B   LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^1^P) x ^4^F^o^_7/2_   2385.59     2385.586 10  8 1.91E-02 -0.720 B   LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^4^F)4s4p(^1^P) x ^4^G^o^_9/2_               2365.782 10 10 1.51E-02 -0.820 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^7^(^2^G)4s4p(^3^P) w ^4^F^o^_9/2_   2309.73     2309.718 10 10 5.13E-02 -0.290 B+  LSC15    
27 Co I   3p^6^3d^7^4s^2^ a ^4^F_9/2_  3d^8^(^1^D)4p x ^2^F^o^_7/2_                       2295.936 10  8 1.58E-02 -0.800 B+  LSC15    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)4p z ^5^G^o^_5_             2112.1176   2112.118  9 11 1.52E-03 -1.863 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)4p z ^3^G^o^_5_             2059.47559  2059.476  9 11 7.51E-03 -1.170 B   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)4p z ^3^G^o^_4_             2026.41204  2026.412  9  9 1.25E-02 -0.950 C+  RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)4p z ^3^F^o^_4_             2012.16627  2012.166  9  9 3.68E-02 -0.480 B+  MCL98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)4p z ^3^D^o^_3_             1941.28520  1941.285  9  7 3.40E-02 -0.514 B   MLZ98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p z ^3^H^o^_5_             1579.600    1579.612  9 11 1.00E-03 -2.000 E   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p y ^3^F^o^_4_             1574.55030  1574.551  9  9 2.50E-02 -0.648 B   MLZ98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^P)4p y ^3^D^o^_3_             1572.6492   1572.649  9  7 1.20E-02 -0.967 B   MLZ98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p z ^3^H^o^_4_             1567.5767   1567.577  9  9 7.00E-03 -1.190 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p y ^3^F^o^_3_             1553.7590   1553.759  9  7 3.70E-03 -1.480 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p z ^1^G^o^_4_             1552.7625   1552.762  9  9 1.16E-02 -0.981 B   MLZ98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p y ^3^G^o^_5_             1547.9445   1547.945  9 11 1.11E-02 -1.000 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p z ^1^H^o^_5_             1539.456    1539.469  9 11 1.90E-03 -1.766 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p y ^3^G^o^_4_             1534.813    1534.824  9  9 2.33E-03 -1.678 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^G)4p z ^1^F^o^_3_             1514.740    1514.746  9  7 1.12E-03 -1.998 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^P)4p x ^3^D^o^_3_             1480.9545   1480.954  9  7 1.19E-02 -0.970 B   MLZ98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^H)4p x ^3^G^o^_5_             1466.2120   1466.211  9 11 3.10E-02 -0.554 B   MLZ98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^_2_D)4p w ^3^D^o^_3_          1448.0178   1448.018  9  7 7.90E-03 -1.148 D+  MLZ98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^_2_D)4p x ^3^F^o^_4_          1424.778    1424.786  9  9 1.09E-02 -1.008 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^F)4p w ^3^F^o^_4_                         1188.486  9  9 2.31E-03 -1.682     RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^2^F)4p v ^3^D^o^_3_             1187.413    1187.413  9  7 7.43E-03 -1.180 D   RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)5p ^3^F^o^_4_                           1030.260  9  9 8.55E-03 -1.114     RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)5p ^3^D^o^_3_                           1025.679  9  7 2.51E-03 -1.646     RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)5p ^3^G^o^_4_                           1023.489  9  9 1.37E-03 -1.909     RPU98    
27 Co II  3p^6^3d^8^ a ^3^F_4_         3d^7^(^4^F)5p ^3^F^o^_3_               1020.757    1020.745  9  7 3.39E-03 -1.520 D   RPU98    
27 Co III 3p^6^3d^7^ a ^4^F_9/2_       3d^6^(^5^D)4p z ^6^F^o^_9/2_            967.237     967.240 10 10 1.07E-03 -1.970 E   K16      
27 Co III 3p^6^3d^7^ a ^4^F_9/2_       3d^6^(^5^D)4p z ^6^F^o^_7/2_            966.162     966.165 10  8 1.10E-03 -1.958     K16      
27 Co III 3p^6^3d^7^ a ^4^F_9/2_       3d^6^(^5^D)4p z ^6^P^o^_7/2_            952.297     952.297 10  8 5.90E-03 -1.229 D+  K16      
27 Co III 3p^6^3d^7^ a ^4^F_9/2_       3d^6^(^5^D)4p z ^4^D^o^_7/2_            939.068     939.061 10  8 8.85E-02 -0.053 C   K16      
27 Co III 3p^6^3d^7^ a ^4^F_9/2_       3d^6^(^5^D)4p z ^4^F^o^_9/2_            936.634     936.637 10 10 4.58E-02 -0.339 D+  K16      
27 Co III 3p^6^3d^7^ a ^4^F_9/2_       3d^6^(^5^D)4p z ^4^F^o^_7/2_            929.971     929.972 10  8 1.02E-02 -0.991 D+  K16      
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^3^P) ^5^F^o^_4_       3438.27     3438.262  9  9 7.10E-03 -1.200 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^9^(^2^D)4p ^3^F^o^_4_               3392.02     3392.016  9  9 9.90E-03 -1.050 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^9^(^2^D)4p ^3^D^o^_3_               3370.54     3370.531  9  7 2.32E-02 -0.680 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^3^P) ^3^G^o^_5_       3233.89     3233.867  9 11 1.06E-02 -1.020 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^9^(^2^D)4p ^1^F^o^_3_               3222.58     3222.581  9  7 1.50E-03 -1.870 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^3^P) ^3^F^o^_4_       3032.75     3032.750  9  9 1.72E-03 -1.810 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^3^P) ^3^F^o^_3_       3020.02     3020.022  9  7 5.20E-03 -1.330 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^3^P) ^3^D^o^_3_       2985.00     2985.002  9  7 3.51E-03 -1.500 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^P)4s4p(^3^P) ^5^P^o^_3_       2477.62     2477.624  9  7 1.64E-03 -1.830 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^1^D)4s4p(^3^P) ^3^F^o^_4_       2348.24     2348.233  9  9 1.46E-02 -0.880 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^1^D)4s4p(^3^P) ^3^D^o^_3_       2346.26     2346.261  9  7 1.46E-01  0.120 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^1^D)4s4p(^3^P) ^3^F^o^_3_                   2338.205  9  7 3.68E-02 -0.480 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^1^P) ^3^G^o^_5_       2320.74     2320.747  9 11 6.85E-01  0.790 C   HS80     
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^1^P) ^3^F^o^_4_                   2311.672  9  9 3.85E-01  0.540 B   WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^1^P) ^3^D^o^_3_       2290.69     2290.690  9  7 1.28E-01  0.060 B   WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^P)4s4p(^3^P) ^5^D^o^_3_                   2262.131  9  7 5.44E-03 -1.310 C   HS80     
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^F)4s4p(^1^P) ^3^G^o^_4_                   2256.577  9  9 1.37E-03 -1.910 B   WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^P)4s4p(^3^P) ^o^_4_                       2255.498  9  9 7.30E-03 -1.180 C   HS80     
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^3^P)4s4p(^3^P) ^3^D^o^_3_                   2126.298  9  7 1.89E-03 -1.770 B+  WLS14    
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^9^(^2^D)5p ^3^F^o^_4_                           2052.731  9  9 6.11E-03 -1.260 C   HS80     
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^9^(^2^D)5p ^3^D^o^_3_                           2027.241  9  7 1.16E-02 -0.981 C   HS80     
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^9^(^2^D)5p ^3^F^o^_3_                           1994.304  9  7 2.67E-03 -1.620 C   HS80     
28 Ni I   3d^8^(^3^F)4s^2^ ^3^F_4_     3d^8^(^1^G)4s4p(^3^P)^3^F^o^_4_                    1968.919  9  9 2.60E-03 -1.630 C   HS80     
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^F)4p ^4^F^o^_7/2_                         1804.473  6  8 5.39E-03 -1.490     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^F)4p ^2^G^o^_7/2_                         1773.949  6  8 4.79E-03 -1.542     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^F)4p ^2^F^o^_7/2_                         1751.910  6  8 3.61E-02 -0.664     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^F)4p ^2^D^o^_5/2_                         1741.553  6  6 4.88E-02 -0.533     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^F)4p ^2^F^o^_5/2_                         1709.604  6  6 5.51E-02 -0.481     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^F)4p ^2^D^o^_3/2_                         1703.412  6  4 7.26E-03 -1.361     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^P)4p ^4^P^o^_5/2_                         1502.148  6  6 9.45E-03 -1.246     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^1^D)4p ^2^F^o^_5/2_                         1477.222  6  6 1.25E-03 -2.125     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^1^D)4p ^2^F^o^_7/2_                         1467.756  6  8 1.55E-02 -1.032     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^1^D)4p ^2^D^o^_3/2_                         1467.259  6  4 8.03E-03 -1.317     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^1^D)4p ^2^D^o^_5/2_                         1454.842  6  6 3.47E-02 -0.682     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^P)4p ^4^D^o^_5/2_                         1415.720  6  6 2.54E-03 -1.817     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^P)4p ^4^D^o^_3/2_                         1414.292  6  4 1.13E-03 -2.169     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^P)4p ^4^D^o^_7/2_                         1412.866  6  8 4.99E-03 -1.524     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^P)4p ^2^D^o^_5/2_                         1393.324  6  6 1.42E-02 -1.070     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^P)4p ^4^P^o^_3/2_                         1370.132  6  4 8.11E-02 -0.313     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^3^P)4p ^4^S^o^_3/2_                         1345.878  6  4 7.67E-03 -1.337     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^1^G)4p ^2^F^o^_7/2_                         1317.217  6  8 8.18E-02 -0.309     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^1^G)4p ^2^F^o^_5/2_                         1308.866  6  6 3.28E-03 -1.706     CHR16    
28 Ni II  3p^6^3d^9^ ^2^D_5/2_         3d^8^(^1^S)4p ^2^P^o^_3/2_                          993.542  6  4 8.17E-03 -1.310     CHR16    
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^10^4p ^2^P^o^_1/2_                  3274.901    3274.896  2  2 2.21E-01 -0.354 AA  D95      
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^10^4p ^2^P^o^_3/2_                  3248.477    3248.473  2  4 4.41E-01 -0.054 AA  D95      
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^9^4s4p(^3^P) ^4^P^o^_3/2_           2492.898    2492.895  2  4 5.20E-03 -1.983 B   HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^9^4s4p(^3^P) ^4^P^o^_1/2_           2442.377    2442.373  2  2 1.80E-03 -2.440 B   HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^9^4s4p(^3^P) ^4^D^o^_3/2_           2244.961    2244.963  2  4 2.80E-03 -2.252 C+  HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^9^4s4p(^3^P) ^4^D^o^_1/2_           2226.389    2226.394  2  2 3.30E-02 -1.180 C+  HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^9^4s4p(^3^P) ^2^P^o^_1/2_           2182.403    2182.408  2  2 7.10E-02 -0.848 C+  HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^9^4s4p(^3^P) ^2^P^o^_3/2_           2179.626    2179.631  2  4 1.30E-01 -0.585 C+  HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^9^4s4p(^3^P) ^o^_3/2_               2165.773    2165.773  2  4 7.70E-02 -0.812 C+  HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^10^5p ^2^P^o^_3/2_                  2024.990    2024.991  2  4 1.20E-02 -1.620 B   HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^10^5p ^2^P^o^_1/2_                  2024.979    2024.978  2  2 6.00E-03 -1.921 B   HM78     
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^10^7p ^2^P^o^_3/2_                  1725.668    1725.668  2  4 2.43E-03 -2.313 C+  CAE15    
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^10^8p ^2^P^o^_3/2_                  1687.053    1687.052  2  4 1.32E-03 -2.578 C+  CAE15    
29 Cu I   3p^6^3d^10^4s ^2^S_1/2_      3d^10^10p ^2^P^o^_1/2_                 1650.133    1650.133  2  2 2.13E-03 -2.371 C+  CAE15    
29 Cu II  3p^6^3d^10^ ^1^S_0_          3d^9^(^2^D)4p ^3^P^o^_1_                           1472.395  1  3 2.17E-02 -1.663     DHB99    
29 Cu II  3p^6^3d^10^ ^1^S_0_          3d^9^(^2^D)4p ^3^D^o^_1_                           1367.951  1  3 1.79E-01 -0.747     DHB99    
29 Cu II  3p^6^3d^10^ ^1^S_0_          3d^9^(^2^D)4p ^1^P^o^_1_                           1358.773  1  3 2.73E-01 -0.564 B   BFI09    
30 Zn I   3p^6^3d^10^4s^2^ ^1^S_0_     3d^10^4s(^2^S)4p ^1^P^o^_1_                        2139.248  1  3 1.46E+00  0.164 A   KT76     
30 Zn I   3p^6^3d^10^4s^2^ ^1^S_0_     3d^10^4s(^2^S)5p ^1^P^o^_1_                        1589.561  1  3 1.36E-01 -0.865     K16      
30 Zn I   3p^6^3d^10^4s^2^ ^1^S_0_     3d^9^4s^2^4p ^3^P^o^_1_                1109.1      1108.316  1  3 3.67E-02 -1.435     K16      
30 Zn II  3p^6^3d^10^4s ^2^S_1/2_      3d^10^4p ^2^P^o^_1/2_                              2062.660  2  2 3.09E-01 -0.209     KKF15    
30 Zn II  3p^6^3d^10^4s ^2^S_1/2_      3d^10^4p ^2^P^o^_3/2_                              2026.137  2  4 6.30E-01  0.100     KKF15    
30 Zn II  3p^6^3d^10^4s ^2^S_1/2_      3d^10^5p ^2^P^o^_1/2_                               986.524  2  2 1.54E-03 -2.511     KKF15    
30 Zn II  3p^6^3d^10^4s ^2^S_1/2_      3d^10^5p ^2^P^o^_3/2_                               984.141  2  4 2.46E-03 -2.308     KKF15    
30 Zn II  3p^6^3d^10^4s ^2^S_1/2_      3d^9^(^2^D)4s4p(^3^P) ^4^P^o^_3/2_                  949.463  2  4 4.75E-03 -2.022     KKF15    
30 Zn II  3p^6^3d^10^4s ^2^S_1/2_      3d^9^(^2^D)4s4p(^3^P) ^4^P^o^_1/2_                  938.713  2  2 1.83E-03 -2.438     KKF15    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^5s ^2^S_1/2_                      4034.124    4034.124  2  2 1.18E-01 -0.627 C   SRK07    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^4d ^2^D_3/2_                      2875.078    2875.078  2  4 2.90E-01 -0.237 C   SRK07    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^6s ^2^S_1/2_                      2660.664    2660.652  2  2 1.29E-02 -1.590 C   SRK07    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^5d ^2^D_3/2_                      2450.820    2450.809  2  4 5.01E-02 -0.999 C   SRK07    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^7s ^2^S_1/2_                      2372.01     2371.986  2  2 4.70E-03 -2.030 C   SRK07    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^6d ^2^D_3/2_                      2294.90     2294.888  2  4 1.10E-02 -1.660 C   SRK07    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^8s ^2^S_1/2_                      2255.733    2255.693  2  2 2.40E-03 -2.320 C   SRK07    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^7d ^2^D_3/2_                      2218.730    2218.685  2  4 1.20E-02 -1.319     SCS06    
31 Ga I   3d^10^4s^2^4p ^2^P^o^_1/2_   4s^2^9s ^2^S_1/2_                                  2196.032  2  2 1.40E-03 -2.550 C   SRK07    
31 Ga II  3p^6^3d^10^4s^2^ ^1^S_0_     4s(^2^S)4p ^1^P^o^_1_                  1414.401    1414.399  1  3 1.84E+00  0.276 B   AEP79    
31 Ga III 3p^6^3d^10^4s ^2^S_1/2_      3d^10^4p ^2^P^o^_1/2_                  1534.462    1534.462  2  2 2.62E-01 -0.281 C   SRK07    
31 Ga III 3p^6^3d^10^4s ^2^S_1/2_      3d^10^4p ^2^P^o^_3/2_                  1495.045    1495.045  2  4 5.40E-01  0.033 C   SRK07    
32 Ge I   4s^2^4p^2^ ^3^P_0_           4s^2^4p5s ^3^P^o^_1_                   2652.3577   2652.358  1  3 2.19E-01 -0.66  B   LNP99    
32 Ge I   4s^2^4p^2^ ^3^P_0_           4s^2^4p5s ^1^P^o^_1_                   2498.7156   2498.716  1  3 3.09E-02 -1.51  B+  LNP99    
32 Ge I   4s^2^4p^2^ ^3^P_0_           4s^2^4p4d ^3^D^o^_1_                   2042.3676   2042.368  1  3 2.95E-01 -0.53  B   LNP99    
32 Ge I   4s^2^4p^2^ ^3^P_0_           4s^2^4p4d ^3^P^o^_1_                   1934.04833  1934.048  1  3 1.15E-02 -1.94  B+  LNP99    
32 Ge II  4s^2^4p ^2^P^o^_1/2_         4s^2^5s ^2^S_1/2_                      1602.4864   1602.486  2  2 1.44E-01 -0.54      BMQ98    
32 Ge II  4s^2^4p ^2^P^o^_1/2_         4s^2^4d ^2^D_3/2_                      1237.0580   1237.059  2  4 1.23E+00  0.39      BMQ98    
32 Ge II  4s^2^4p ^2^P^o^_1/2_         4s4p^2^ ^2^S_1/2_                      1164.273    1164.272  2  2 2.81E-01 -0.25      BMQ98    
32 Ge II  4s^2^4p ^2^P^o^_1/2_         4s4p^2^ ^2^P_1/2_                      1098.710    1098.706  2  2 5.48E-01  0.04      BMQ98    
32 Ge II  4s^2^4p ^2^P^o^_1/2_         4s4p^2^ ^2^P_3/2_                      1085.513    1085.509  2  4 3.01E-01 -0.22      BMQ98    
32 Ge II  4s^2^4p ^2^P^o^_1/2_         4s^2^6s ^2^S_1/2_                      1055.0252   1055.026  2  2 2.56E-02 -1.29      BMQ98    
32 Ge II  4s^2^4p ^2^P^o^_1/2_         4s^2^5d ^2^D_3/2_                       999.1009    999.101  2  4 2.56E-01 -0.29      BMQ98    
32 Ge III 3p^6^3d^10^4s^2^ ^1^S_0_     4s4p ^3^P^o^_1_                        1600.09     1600.001  1  3 1.17E-03 -2.931     C92      
32 Ge III 3p^6^3d^10^4s^2^ ^1^S_0_     4s4p ^1^P^o^_1_                        1088.45     1088.463  1  3 1.84E+00  0.264 C+  AEP79    
32 Ge IV  3d^10^4s ^2^S_1/2_           3d^10^4p ^2^P^o^_1/2_                  1229.81     1229.840  2  2 2.49E-01 -0.303     PBI81    
32 Ge IV  3d^10^4s ^2^S_1/2_           3d^10^4p ^2^P^o^_3/2_                  1188.99     1189.028  2  4 5.17E-01  0.015     PBI81    
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)5s ^2^[3/2]^o^_1_ 1235.838    1235.838  1  3 2.14E-01 -0.670 B+  CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_1/2_)5s ^2^[1/2]^o^_1_ 1164.867    1164.867  1  3 1.93E-01 -0.714 B+  CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)4d ^2^[1/2]^o^_1_ 1030.022    1030.023  1  3 5.30E-03 -2.276 B+  CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)4d ^2^[3/2]^o^_1_ 1003.550    1003.550  1  3 8.24E-02 -1.084 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)6s ^2^[3/2]^o^_1_ 1001.060639 1001.061  1  3 1.54E-01 -0.812 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)5d ^2^[1/2]^o^_1_  963.374500  963.375  1  3 1.40E-02 -1.854 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_1/2_)4d ^2^[3/2]^o^_1_  953.403     953.404  1  3 4.35E-02 -1.362 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_1/2_)6s ^2^[1/2]^o^_1_  951.055     951.056  1  3 1.05E-02 -1.979 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)5d ^2^[3/2]^o^_1_  946.536     946.536  1  3 6.10E-02 -1.215 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)7s ^2^[3/2]^o^_1_  945.441     945.441  1  3 1.13E-01 -0.947 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)6d ^2^[1/2]^o^_1_  928.710     928.711  1  3 1.50E-03 -2.824 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)6d ^2^[3/2]^o^_1_  923.712     923.713  1  3 4.39E-02 -1.358 B   CCG92
36 Kr I   4s^2^4p^6^ ^1^S_0_           4s^2^4p^5^(^2^P_3/2_)8s ^2^[3/2]^o^_1_  922.738     922.739  1  3 2.03E-02 -1.693 B   CCG92
36 Kr II  4s^2^4p^5^ ^2^P^o^_3/2_      4s4p^6^ ^2^S_1/2_                       917.427     917.428  4  2 1.43E-03 -2.241 AA  LLV99    
36 Kr VI  4s^2^4p ^2^P^o^_1/2_         4s4p^2^ ^4^P_1/2_                       927.34      927.334  2  2 1.90E-03 -2.420     PRB96    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^7s  ^2^S_1/2_                     1682.15     1682.127  2  2 1.17E-01 -0.632 C+  QBP07    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^6d  ^2^D_3/2_                     1433.96     1433.906  2  4 4.52E-01 -0.044     SSJ05    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^8s  ^2^S_1/2_                     1121.36     1121.325  2  2 1.86E-02 -1.430     SSJ05    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^7d  ^2^D_3/2_                     1060.66     1060.619  2  4 3.64E-02 -1.138     SSJ05    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^9s  ^2^S_1/2_                      986.71      986.721  2  2 2.68E-03 -2.271     SSJ05    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^8d  ^2^D_3/2_                      967.23      967.174  2  4 3.97E-03 -2.100     SSJ05    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^10s ^2^S_1/2_                      926.44      926.535  2  2 5.62E-03 -1.949     CAM01    
82 Pb II  5d^10^6s^2^6p ^2^P^o^_1/2_   6s^2^9d  ^2^D_3/2_                                  915.273  2  4 2.89E-02 -1.239     CAM01    

